Word Shape Matters: Robust Machine Translation with Visual Embedding

Neural machine translation has achieved remarkable empirical performance over standard benchmark datasets, yet recent evidence suggests that the models can still fail easily dealing with substandard inputs such as misspelled words, To overcome this issue, we introduce a new encoding heuristic of the input symbols for character-level NLP models: it encodes the shape of each character through the images depicting the letters when printed. We name this new strategy visual embedding and it is expected to improve the robustness of NLP models because humans also process the corpus visually through printed letters, instead of machinery one-hot vectors. Empirically, our method improves models' robustness against substandard inputs, even in the test scenario where the models are tested with the noises that are beyond what is available during the training phase.

==> configs/charModel.txt <==
    BATCH_SIZE: 512,
    EPOCHS: 1,
    max_word_length: 12,
    learning_rate: 0.001,
    patience: 10000,
    ALPHABET_SIZE: 50,
    lambda: 1.0,
    pool_stride: 2,
    dropout: 0.2
    rnn_size: 375

    Convolutional kernels = [2, 3, 4, 5, 6, 7, 8],
    Convolutional kernel_features = [10, 15, 20, 25, 30, 35, 40],
    rnn_size=375

==> configs/mainModel.txt <==
Model Parameters:
    visual_embedding_dim = 128
    encoder_layers = 6
    decoder_layers = 6
    encoder_attention_heads = 4
    encoder_attention_heads = 4
    encoder_ffn_embed_dim = 1024
    decoder_ffn_embed_dim = 1024
    dropout = 0.1

Optimization Parameter:
    --arch transformer_iwslt_de_en 
    --encoder-embed-path /home/wap/lph/fr2en/fr_noise/embed_fr_noise_oh.txt 
    --encoder-embed-dim 204 
    --optimizer adam --adam-betas '(0.9, 0.98)' 
    --clip-norm 0.0 
    --lr 5e-5 
    --lr-scheduler inverse_sqrt 
    --warmup-updates 4000 
    --dropout 0.3 
    --weight-decay 0.0001 
    --criterion label_smoothed_cross_entropy 
    --label-smoothing 0.1 
    --max-tokens 4096
    --best-checkpoint-metric bleu
    --maximize-best-checkpoint-metric
    --save-dir /home/wap/lph/fairseq/ckp_fr2en_noise/
    --skip-invalid-size-inputs-valid-test
    --validate-interval 15
    --max-epoch 90
    --eval-bleu 
    --eval-bleu-args '{"beam": 5, "max_len_a": 1.2, "max_len_b": 10}' 
    --eval-bleu-detok moses 
    --eval-bleu-remove-bpe 
    --eval-bleu-print-samples
